Well-to-Tank Carbon Intensity Variability of Fossil Marine Fuels: A Country-Level Assessment

The transition toward a low-carbon maritime transportation requires understanding lifecycle carbon intensity (CI) of marine fuels. While well-to-tank emissions significantly contribute to total greenhouse gas emissions, many studies lack global perspective in accounting for upstream operations, transportation, refining, and distribution. This study evaluates well-to-tank CI of High Sulphur Fuel Oil (HSFO) and well-to-refinery exit CI of Liquefied Petroleum Gas (LPG) worldwide at asset level. HSFO represents traditional marine fuel, while LPG serves as potential transition fuel due to lower tank-to-wake emissions and compatibility with low-carbon fuels. Using OPGEE and PRELIM tools with R-based geospatial methods, we derive country-level CI values for 72 countries (HSFO) and 74 countries (LPG), covering 98% of global production. Results show significant variation in climate impacts globally. HSFO upstream CI ranges 1-22.7 gCO2e/MJ, refining CI 1.2-12.6 gCO2e/MJ, with global volume-weighted-average well-to-tank CI of 12.4 gCO2e/MJ. Upstream and refining account for 55% and 32% of HSFO well-to-tank CI, with large exporters and intensive refining practices showing higher emissions. For LPG, upstream CI ranges 0.9-22.7 gCO2e/MJ, refining CI 2.8-13.9 gCO2e/MJ, with volume-weighted-average well-to-refinery CI of 15.6 gCO2e/MJ. Refining comprises 49% of LPG well-to-refinery CI, while upstream and transport represent 44% and 6%. Major players include China, United States and Russia. These findings reveal significant CI variability across countries and supply chains, offering opportunities for targeted emission reduction policies.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

